Equitable Data-Driven Facility Location and Resource Allocation to Fight the Opioid Epidemic

The opioid epidemic is a crisis that has plagued the United States (US) for decades. One central issue is inequitable access to treatment for opioid use disorder (OUD), which puts certain populations at a higher risk of opioid overdose. We integrate a predictive dynamical model and a prescriptive optimization problem to compute high-quality opioid treatment facility and treatment budget allocations for each US state. Our predictive model is a differential equation-based epidemiological model that captures opioid epidemic dynamics. We use a process inspired by neural ODEs to fit this model to opioid epidemic data for each state and obtain estimates for unknown parameters in the model. We then incorporate this epidemiological model into a mixed-integer optimization problem (MIP) that aims to minimize opioid overdose deaths and the number of people with OUD. We develop strong relaxations based on McCormick envelopes to efficiently compute approximate solutions to our MIPs with a mean optimality gap of 3.99%. Our method provides socioeconomically equitable solutions, as it incentivizes investments in areas with higher social vulnerability (from the US Centers for Disease Control's Social Vulnerability Index) and opioid prescribing rates. On average, our approach decreases the number of people with OUD by 9.03 $\pm$ 1.772%, increases the number of people in treatment by 88.75 $\pm$ 26.223%, and decreases opioid-related deaths by 0.58 $\pm$ 0.111% after 2 years compared to baseline epidemiological model predictions. Our solutions show that policy-makers should target adding treatment facilities to counties that have fewer facilities than their population share and are more socially vulnerable. We demonstrate that our optimization approach should help inform these decisions, as it yields population health benefits in comparison to benchmarks based solely on population and social vulnerability.

==> Data/baseline_compare_table.csv <==
Method,A,R,D
Pop/Pop,-4.41,40.42,-0.31
Pop/Unif,-8.25,84.58,-0.52
SVI/Pop,-2.88,29.59,-0.22
SVI/Unif,-8.27,84.77,-0.53
Optimized,-9.03,88.75,-0.58


==> Data/final_fit_params.csv <==
State,ph,ep,be,ze,m
AL,0,1.307,0.0000925,0.2871,0.00788
AR,0,1.464,0.001,0.2361,0.01636
AZ,0,2.291,0,0.2693,0.00885
CA,0,3.57,0,0.2731,0.00845
CO,0,2.724,0,0.2132,0.0093
CT,0.04267,2.769,0.004863,0.4428,0.00978
DE,0.03041,1.938,0.003776,0.2426,0.00571
FL,0,2.354,0,0.1843,0.0099
GA,0,2.112,0,0.3405,0.01338
HI,0,3.99,0.000394,0.185,0.01035
IA,0,2.765,0.001285,0.1064,0.00969
IL,0,2.973,0.001353,0.2537,0.01157
IN,0,1.8,0.000142,0.2515,0.00761
KS,0,2.137,0.000574,0.3308,0.01461
KY,0,1.458,0,0.1902,0.00818
LA,0,1.606,0,0.3065,0.01038
MA,0.0459,3.027,0.003099,0.2823,0.00517
MD,0.05173,2.74,0.004663,0.5151,0.01392
ME,0.06146,2.21,0.003482,0.2867,0.00458
MI,0,1.928,0.000784,0.2571,0.01402
MN,0,3.412,0,0.4333,0.01297
MO,0,2.03,0.00014,0.2512,0.01486
NC,0,1.972,0.000378,0.2718,0.01356
NE,0,2.689,0.000172,0.2757,0.01276
NH,0,2.353,0,0.1853,0.00933
NJ,0.01966,3.186,0.003131,0.1817,0.00676
NM,0.01186,2.524,0.001433,0.3059,0.02149
NV,0,1.967,0,0.1622,0.01304
NY,0.05511,3.916,0.005029,0.4383,0.01064
OH,0,2.006,0,0.1098,0.00793
OK,0,1.556,0,0.3297,0.02198
OR,0,1.969,0,0.2563,0.0084
PA,0,2.361,0.001773,0.2184,0.00812
RI,0,2.435,0.000279,0.4883,0.00889
SC,0,1.831,0.00000316,0.2997,0.01279
TN,0,1.388,0,0.3383,0.01268
TX,0,2.721,0,0.378,0.01317
UT,0,2.181,0,0.2526,0.01542
VA,0,2.565,0,0.1838,0.01007
VT,0.1004,3.187,0.01647,0.2776,0.01075
WA,0,2.349,0,0.2085,0.00887
WI,0,2.621,0.000607,0.2131,0.0123


==> Data/new_percent_changes_display.csv <==
State,A,R,D
AL$\dagger$,-8.07,26.92,-1.05
AR$\dagger$,-5.13,22.53,-0.78
AZ,-5.14,18.05,-0.37
CA*,-8.30,28.06,-0.57
CO,-4.98,23.04,-0.35
CT,-3.22,6.46,-0.24
DE,-3.67,12.78,-0.34
FL*,-4.17,21.37,-0.32
GA$\dagger$,-6.25,17.61,-0.63
HI,-9.32,47.03,-0.70
IA$\dagger$,-5.58,50.30,-0.64
IL,-2.44,9.03,-0.21
IN,-3.13,11.96,-0.31
KS$\dagger$,-7.18,21.28,-0.77
KY$\dagger$,-4.81,23.27,-0.35
LA$\dagger$,-8.66,27.76,-1.01
MA*$\dagger$,-4.53,13.63,-0.26
MD*,-5.68,9.56,-0.47
ME,-1.96,5.78,-0.12
MI,-4.88,18.43,-0.49
MN$\dagger$,-5.87,12.58,-0.51
MO$\dagger$,-4.95,19.35,-0.40
NC*,-3.38,11.47,-0.33
NE$\dagger$,-9.94,36.35,-1.55
NH,-5.86,25.24,-0.48
NJ*$\dagger$,-3.51,17.26,-0.24
NM$\dagger$,-6.18,17.73,-0.55
NV$\dagger$,-6.31,38.72,-0.53
NY*,-4.07,8.49,-0.30
OH*,-5.47,43.08,-0.33
OK$\dagger$,-9.42,28.41,-0.89
OR,-4.02,14.89,-0.30
PA*,-6.52,26.92,-0.55
RI,-13.66,24.12,-0.65
SC,-3.79,12.40,-0.41
TN$\dagger$,-9.26,27.16,-0.66
TX*$\dagger$,-7.33,19.34,-0.77
UT,-2.82,10.86,-0.20
VA$\dagger$,-4.70,24.17,-0.39
VT,-8.45,25.33,-0.92
WA,-3.81,16.65,-0.30
WI$\dagger$,-3.05,13.70,-0.24
\textbf{Average},\textbf{-}$\boldsymbol{5.70\pm0.738}$,$\boldsymbol{21.17\pm3.162}$,\textbf{-}$\boldsymbol{0.51\pm0.086}$


==> Data/new_percent_changes_display_noavg.csv <==
State,A,R,D
AL$\dagger$,-8.07,26.92,-1.05
AR$\dagger$,-5.13,22.53,-0.78
AZ,-5.14,18.05,-0.37
CA*,-8.3,28.06,-0.57
CO,-4.98,23.04,-0.35
CT,-3.22,6.46,-0.24
DE,-3.67,12.78,-0.34
FL*,-4.17,21.37,-0.32
GA$\dagger$,-6.25,17.61,-0.63
HI,-9.32,47.03,-0.7
IA$\dagger$,-5.58,50.3,-0.64
IL,-2.44,9.03,-0.21
IN,-3.13,11.96,-0.31
KS$\dagger$,-7.18,21.28,-0.77
KY$\dagger$,-4.81,23.27,-0.35
LA$\dagger$,-8.66,27.76,-1.01
MA*$\dagger$,-4.53,13.63,-0.26
MD*,-5.68,9.56,-0.47
ME,-1.96,5.78,-0.12
MI,-4.88,18.43,-0.49
MN$\dagger$,-5.87,12.58,-0.51
MO$\dagger$,-4.95,19.35,-0.4
NC*,-3.38,11.47,-0.33
NE$\dagger$,-9.94,36.35,-1.55
NH,-5.86,25.24,-0.48
NJ*$\dagger$,-3.51,17.26,-0.24
NM$\dagger$,-6.18,17.73,-0.55
NV$\dagger$,-6.31,38.72,-0.53
NY*,-4.07,8.49,-0.3
OH*,-5.47,43.08,-0.33
OK$\dagger$,-9.42,28.41,-0.89
OR,-4.02,14.89,-0.3
PA*,-6.52,26.92,-0.55
RI,-13.66,24.12,-0.65
SC,-3.79,12.4,-0.41
TN$\dagger$,-9.26,27.16,-0.66
TX*$\dagger$,-7.33,19.34,-0.77
UT,-2.82,10.86,-0.2
VA$\dagger$,-4.7,24.17,-0.39
VT,-8.45,25.33,-0.92
WA,-3.81,16.65,-0.3
WI$\dagger$,-3.05,13.7,-0.24


==> Data/new_state_params.csv <==
State,ph,ep,be,ze,m,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AL,2.77E-171,1.307,9.25E-05,0.2871,0.00788,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AZ,1.29E-153,2.291,8.36E-58,0.2693,0.00885,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AR,7.86E-119,1.464,0.0010,0.2361,0.01636,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CA,1.08E-10,3.570,4.45E-15,0.2731,0.00845,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CO,5.18E-149,2.724,1.78E-24,0.2132,0.00930,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CT,0.04267,2.769,0.004863,0.4428,0.00978,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
DE,0.03041,1.938,0.003776,0.2426,0.00571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
FL,1.19E-82,2.354,2.27E-14,0.1843,0.00990,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GA,2.50E-112,2.112,6.37E-18,0.3405,0.01338,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HI,2.88E-12,3.990,0.000394,0.1850,0.01035,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
IL,2.39E-23,2.973,0.001353,0.2537,0.01157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
IN,2.59E-185,1.800,0.000142,0.2515,0.00761,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
IA,6.11E-12,2.765,0.001285,0.1064,0.00969,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KS,1.46E-127,2.137,0.000574,0.3308,0.01461,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
KY,8.64E-60,1.458,1.99E-24,0.1902,0.00818,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LA,1.44E-144,1.606,1.26E-14,0.3065,0.01038,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
ME,0.06146,2.210,0.003482,0.2867,0.00458,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MD,0.05173,2.740,0.004663,0.5151,0.01392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MA,0.04590,3.027,0.003099,0.2823,0.00517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MI,2.27E-134,1.928,0.000784,0.2571,0.01402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MN,2.90E-49,3.412,9.97E-13,0.4333,0.01297,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MO,1.12E-170,2.030,0.000140,0.2512,0.01486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NE,7.64E-85,2.689,0.000172,0.2757,0.01276,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NV,5.90E-156,1.967,1.40E-16,0.1622,0.01304,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NH,1.66E-86,2.353,8.34E-13,0.1853,0.00933,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NJ,0.01966,3.186,0.003131,0.1817,0.00676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NM,0.01186,2.524,0.001433,0.3059,0.02149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NY,0.05511,3.916,0.005029,0.4383,0.01064,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NC,5.68E-147,1.972,0.000378,0.2718,0.01356,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OH,1.11E-95,2.006,6.92E-17,0.1098,0.00793,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OK,2.13E-137,1.556,2.17E-22,0.3297,0.02198,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OR,6.21E-119,1.969,3.25E-38,0.2563,0.00840,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PA,6.27E-20,2.361,0.001773,0.2184,0.00812,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RI,1.92E-12,2.435,0.000279,0.4883,0.00889,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SC,1.04E-166,1.831,3.16E-06,0.2997,0.01279,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TN,3.81E-79,1.388,5.70E-36,0.3383,0.01268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TX,3.75E-60,2.721,4.42E-21,0.3780,0.01317,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
UT,6.82E-149,2.181,1.31E-12,0.2526,0.01542,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
VT,0.1004,3.187,0.01647,0.2776,0.01075,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
VA,3.61E-96,2.565,2.04E-17,0.1838,0.01007,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
WA,1.15E-127,2.349,1.47E-22,0.2085,0.00887,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
WI,1.71E-120,2.621,0.000607,0.2131,0.01230,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Data/percent_changes_gap_display.csv <==
State,A,R,D,Gap
AL,-9.50,31.65,-1.22,0.13
AR,-6.59,28.80,-1.00,0.33
AZ,-5.03,17.67,-0.36,0.83
CA,-8.42,28.47,-0.58,0.78
CO,-5.48,25.29,-0.38,0.66
CT,-3.28,6.60,-0.25,0.54
DE,-3.65,12.71,-0.34,0.34
FL,-4.26,21.86,-0.32,0.68
GA,-8.07,22.68,-0.80,0.54
HI,-10.43,52.61,-0.77,0.88
IA,-6.13,55.25,-0.70,0.12
IL,-2.63,9.74,-0.23,0.77
IN,-3.28,12.54,-0.32,0.73
KS,-8.39,24.83,-0.89,0.37
KY,-4.04,19.69,-0.28,0.56
LA,-11.20,35.76,-1.28,0.53
MA,-4.37,13.13,-0.25,0.49
MD,-5.78,9.72,-0.48,0.66
ME,-2.00,5.90,-0.12,0.55
MI,-5.18,19.53,-0.52,0.57
MN,-7.48,15.99,-0.64,0.64
MO,-3.81,14.96,-0.31,0.84
NC,-3.50,11.87,-0.34,0.70
NE,-11.47,41.89,-1.79,4.14E-07
NH,-5.75,24.76,-0.47,0.63
NJ,-3.52,17.33,-0.25,0.68
NM,-9.63,27.69,-0.82,0.85
NV,-7.50,45.92,-0.64,0.24
NY,-4.05,8.44,-0.30,0.87
OH,-5.40,42.50,-0.32,0.89
OK,-11.69,35.16,-1.11,0.39
OR,-4.18,15.49,-0.31,0.57
PA,-6.85,28.28,-0.57,0.70
RI,-13.71,24.20,-0.65,0.37
SC,-4.48,14.60,-0.49,0.54
TN,-6.78,19.99,-0.49,0.78
TX,-4.36,11.67,-0.42,0.46
UT,-2.99,11.51,-0.22,0.66
VA,-3.59,18.51,-0.30,0.35
VT,-8.71,26.10,-0.94,0.80
WA,-3.89,17.00,-0.31,0.57
WI,-4.43,19.77,-0.34,0.67


==> Data/percent_changes_gap_oc_display.csv <==
State,A,R,D,Gap
DE,-3.65,12.71,-0.34,0.34
ME,-2.01,5.95,-0.12,0.55
IN,-3.63,13.86,-0.36,0.68
FL,-4.31,22.09,-0.32,0.68
NY,-3.91,8.16,-0.29,0.87
CA,-8.43,28.52,-0.58,0.77


==> Data/percent_changes_omit.csv <==
State,A,R,D
AL$\dagger$,-7.69,25.67,-1
AR$\dagger$,-5.13,22.54,-0.78
AZ,-5.14,18.04,-0.37
CA*,-8.28,28,-0.57
CO,-4.98,23.03,-0.34
CT,-3.22,6.47,-0.25
DE,-3.67,12.77,-0.34
FL*,-4.17,21.39,-0.31
GA$\dagger$,-6.24,17.61,-0.63
HI,-9.33,47.04,-0.7
IA$\dagger$,-5.58,50.29,-0.64
IL,-2.44,9.04,-0.22
IN,-3.13,11.96,-0.31
KS$\dagger$,-7.18,21.29,-0.77
KY$\dagger$,-4.59,22.07,-0.35
LA$\dagger$,-8.38,26.83,-0.97
ME,-1.96,5.79,-0.12
MI,-4.88,18.44,-0.49
MN$\dagger$,-5.87,12.58,-0.51
MO$\dagger$,-4.51,17.66,-0.37
NC*,-3.38,11.47,-0.33
NE$\dagger$,-9.94,36.34,-1.55
NH,-5.86,25.25,-0.48
NM$\dagger$,-6.18,17.73,-0.55
NV$\dagger$,-6.08,37.32,-0.51
NY*,-4.07,8.49,-0.3
OH*,-5.44,42.85,-0.32
OK$\dagger$,-9.12,27.51,-0.86
OR,-4.02,14.9,-0.3
PA*,-6.63,27.35,-0.55
RI,-13.66,24.12,-0.65
SC,-3.79,12.4,-0.41
TN$\dagger$,-8.75,25.68,-0.63
TX*$\dagger$,-6.99,18.44,-0.73
UT,-2.82,10.86,-0.2
VA$\dagger$,-4.34,22.38,-0.36
VT,-8.46,25.33,-0.92
WI$\dagger$,-3.05,13.69,-0.24
\textbf{Average},\textbf{-5.76},\textbf{21.60},\textbf{-0.52}


==> Data/percent_changes_omit_conf.csv <==
State,A,R,D
AL$\dagger$,-7.69,25.67,-1
AR$\dagger$,-5.13,22.54,-0.78
AZ,-5.14,18.04,-0.37
CA*,-8.28,28,-0.57
CO,-4.98,23.03,-0.34
CT,-3.22,6.47,-0.25
DE,-3.67,12.77,-0.34
FL*,-4.17,21.39,-0.31
GA$\dagger$,-6.24,17.61,-0.63
HI,-9.33,47.04,-0.7
IA$\dagger$,-5.58,50.29,-0.64
IL,-2.44,9.04,-0.22
IN,-3.13,11.96,-0.31
KS$\dagger$,-7.18,21.29,-0.77
KY$\dagger$,-4.59,22.07,-0.35
LA$\dagger$,-8.38,26.83,-0.97
ME,-1.96,5.79,-0.12
MI,-4.88,18.44,-0.49
MN$\dagger$,-5.87,12.58,-0.51
MO$\dagger$,-4.51,17.66,-0.37
NC*,-3.38,11.47,-0.33
NE$\dagger$,-9.94,36.34,-1.55
NH,-5.86,25.25,-0.48
NM$\dagger$,-6.18,17.73,-0.55
NV$\dagger$,-6.08,37.32,-0.51
NY*,-4.07,8.49,-0.3
OH*,-5.44,42.85,-0.32
OK$\dagger$,-9.12,27.51,-0.86
OR,-4.02,14.9,-0.3
PA*,-6.63,27.35,-0.55
RI,-13.66,24.12,-0.65
SC,-3.79,12.4,-0.41
TN$\dagger$,-8.75,25.68,-0.63
TX*$\dagger$,-6.99,18.44,-0.73
UT,-2.82,10.86,-0.2
VA$\dagger$,-4.34,22.38,-0.36
VT,-8.46,25.33,-0.92
WI$\dagger$,-3.05,13.69,-0.24
\textbf{Average},\textbf{-}$\boldsymbol{5.76\pm0.786}$,$\boldsymbol{21.60\pm3.365}$,\textbf{-}$\boldsymbol{0.52\pm0.090}$

